Embedded Trefftz DG method for reaction-diffusion problems on anisotropic meshes

We present and analyze an embedded Trefftz discontinuous Galerkin method for reaction-diffusion problems on anisotropic meshes. The method is constructed by imposing a relaxed local Trefftz condition via an embedding into a tensor-product DG space, yielding a reduced global system while preserving the approximation properties of the underlying high-order discretization. We prove stability and quasi-optimality on anisotropic, possibly curved, quadrilateral elements, and derive anisotropic a priori error estimates. Numerical experiments for $h$- and $hp$-refinement, including curved-domain examples, validate the theoretical results.

==> results/example1.csv <==
method,hnr,p,l2error,dgerror,alpha,eps,ndof12,sigma,dgeoc
dg,1,3,0.0061185019500230855,0.011205406890086702,0,0.0031622776601683794,12.0,0,0
dg,2,3,0.0013393560826881242,0.0023681924950691726,0,0.0031622776601683794,20.0,0,-3.0426614164934525
dg,3,3,0.00044678314258692764,0.0007854316694678453,0,0.0031622776601683794,28.0,0,-3.2800590915750085
dg,4,3,0.00019029567540618196,0.00033377248726744084,0,0.0031622776601683794,36.0,0,-3.4051919934892125
dg,5,3,9.468597362418616e-05,0.0001659102991474157,0,0.0031622776601683794,44.0,0,-3.4833801103400686
dg,6,3,5.2459278078382566e-05,9.189180322680764e-05,0,0.0031622776601683794,52.0,0,-3.536791356168039
dg,1,4,0.0019705478474702615,0.005165620282604135,0,0.0031622776601683794,15.0,0,0
dg,2,4,0.00026716246830855897,0.0007442333184322955,0,0.0031622776601683794,25.0,0,-3.792734334238768
dg,3,4,6.419434681480222e-05,0.00019438966295823697,0,0.0031622776601683794,35.0,0,-3.989897896676099
dg,4,4,2.1226638306898616e-05,7.029560313299686e-05,0,0.0031622776601683794,45.0,0,-4.047342092394449
dg,5,4,8.592403593654824e-06,3.1144854688411765e-05,0,0.0031622776601683794,55.0,0,-4.056696956171969
dg,6,4,3.999457549655058e-06,1.5835224854520193e-05,0,0.0031622776601683794,65.0,0,-4.049060965366415
dg,1,5,0.0007904843406014987,0.0025487411159865457,0,0.0031622776601683794,18.0,0,0
dg,2,5,6.864488100613308e-05,0.00022997632425791092,0,0.0031622776601683794,30.0,0,-4.70880542933252
dg,3,5,1.2073023908915227e-05,4.292385616197159e-05,0,0.0031622776601683794,42.0,0,-4.988668971339596
dg,4,5,3.135907446961304e-06,1.1964093352522878e-05,0,0.0031622776601683794,54.0,0,-5.083344495110675
dg,5,5,1.0424970023566357e-06,4.294027456723797e-06,0,0.0031622776601683794,66.0,0,-5.106300386908711
dg,6,5,4.1090157426470404e-07,1.8317717619986463e-06,0,0.0031622776601683794,78.0,0,-5.0997940034322236
embt,1,3,0.006159783945301816,0.011470221980875921,0,0.0031622776601683794,8.48528137423857,0,0
embt,2,3,0.0013481322475938338,0.0024467590714706455,0,0.0031622776601683794,14.142135623730951,0,-3.0244958188647493
embt,3,3,0.00044985425191698556,0.0008173956477115643,0,0.0031622776601683794,19.79898987322333,0,-3.258504666844632
embt,4,3,0.00019165521558614114,0.00035032308882252484,0,0.0031622776601683794,25.45584412271571,0,-3.3713440679073416
embt,5,3,9.538749895772689e-05,0.0001757010134382903,0,0.0031622776601683794,31.11269837220809,0,-3.438828349253941
embt,6,3,5.286153382837948e-05,9.821897928560257e-05,0,0.0031622776601683794,36.76955262170047,0,-3.481413195730476
embt,7,3,3.1694414912809166e-05,5.9448251181281284e-05,0,0.0031622776601683794,42.42640687119285,0,-3.508667381591849
embt,1,4,0.002071654185320055,0.005870853366414931,0,0.0031622776601683794,9.486832980505138,0,0
embt,2,4,0.0002805746435126392,0.0008975513172673163,0,0.0031622776601683794,15.811388300841896,0,-3.6765676890909122
embt,3,4,6.844356363078043e-05,0.0002410232330086526,0,0.0031622776601683794,22.135943621178654,0,-3.90753477485847
embt,4,4,2.281548885961183e-05,8.972633973051676e-05,0,0.0031622776601683794,28.460498941515414,0,-3.9318433473480012
embt,5,4,9.290457240963863e-06,4.06663112302475e-05,0,0.0031622776601683794,34.785054261852174,0,-3.9435970002059304
embt,6,4,4.344993202001464e-06,2.1013123566548917e-05,0,0.0031622776601683794,41.10960958218893,0,-3.9523298268527256
embt,7,4,2.249036872350587e-06,1.1925136258679048e-05,0,0.0031622776601683794,47.43416490252569,0,-3.9587377463989983
embt,1,5,0.0009292163186282361,0.004011212362775903,0,0.0031622776601683794,10.392304845413264,0,0
embt,2,5,9.392886112710499e-05,0.00040637175401033024,0,0.0031622776601683794,17.320508075688775,0,-4.482117403708859
embt,3,5,1.6810621888007345e-05,8.358093404707937e-05,0,0.0031622776601683794,24.24871130596428,0,-4.700099403027396
embt,4,5,4.432569488271216e-06,2.5072111297737468e-05,0,0.0031622776601683794,31.176914536239792,0,-4.791047278703687
embt,5,5,1.4926421652385686e-06,9.475360193488425e-06,0,0.0031622776601683794,38.1051177665153,0,-4.849045632187645
embt,6,5,5.940019259427772e-07,4.178409086953882e-06,0,0.0031622776601683794,45.033320996790806,0,-4.901192294449309
embt,7,5,2.671529410959378e-07,2.0583515900458867e-06,0,0.0031622776601683794,51.96152422706632,0,-4.9477353969748314


==> results/example2.csv <==
method,hnr,p,l2error,dgerror,alpha,eps,ndof,sigma,maxh
embt,1,4,0.0015450400733563459,0.003200326296659723,0,0.0031622776601683794,1522,0,0
embt,2,4,0.0002036637474259378,0.0004927962935610939,0,0.0031622776601683794,1722,0,0
embt,3,4,5.097690643070205e-05,0.00014041068238834835,0,0.0031622776601683794,1922,0,0
embt,4,4,2.2801384113936504e-05,5.809972306621363e-05,0,0.0031622776601683794,2122,0,0
embt,5,4,1.749007844723862e-05,3.3779408077393637e-05,0,0.0031622776601683794,2322,0,0
embt,6,4,1.64935361522401e-05,2.6345850313382534e-05,0,0.0031622776601683794,2522,0,0
embt,7,4,1.6270104574965446e-05,2.4060655495245577e-05,0,0.0031622776601683794,2722,0,0
embt,8,4,1.620812671612138e-05,2.3310986867214103e-05,0,0.0031622776601683794,2922,0,0
embt,1,4,0.001443890468616818,0.0028435698756292802,0,0.0031622776601683794,4338,0,1
embt,2,4,0.00018486709069944884,0.0004486812572492653,0,0.0031622776601683794,4698,0,1
embt,3,4,4.271498758610921e-05,0.00012856813690384082,0,0.0031622776601683794,5058,0,1
embt,4,4,1.3662009370602624e-05,5.014225598517221e-05,0,0.0031622776601683794,5418,0,1
embt,5,4,5.385583025637509e-06,2.3549691933388506e-05,0,0.0031622776601683794,5778,0,1
embt,6,4,2.4783243914792022e-06,1.2524461704799005e-05,0,0.0031622776601683794,6138,0,1
embt,7,4,1.3146954824851354e-06,7.288212913078273e-06,0,0.0031622776601683794,6498,0,1
embt,8,4,8.215878897423416e-07,4.54894390527338e-06,0,0.0031622776601683794,6858,0,1
embt,1,5,0.0004381781100775761,0.0009744246640492564,0,0.0031622776601683794,1838,0,0
embt,2,5,3.718917479947053e-05,0.00010551084587824763,0,0.0031622776601683794,2078,0,0
embt,3,5,7.597103138223366e-06,2.4431400356534322e-05,0,0.0031622776601683794,2318,0,0
embt,4,5,4.005631449393442e-06,9.541376081117509e-06,0,0.0031622776601683794,2558,0,0
embt,5,5,3.5489418327050047e-06,6.105781170490154e-06,0,0.0031622776601683794,2798,0,0
embt,6,5,3.464687105955357e-06,5.261967746754273e-06,0,0.0031622776601683794,3038,0,0
embt,7,5,3.441125192599968e-06,5.022989085778792e-06,0,0.0031622776601683794,3278,0,0
embt,8,5,3.4326611252178866e-06,4.941369640418866e-06,0,0.0031622776601683794,3518,0,0
embt,1,5,0.00036834695343771184,0.0008570298066077106,0,0.0031622776601683794,5246,0,1
embt,2,5,3.056156466825067e-05,9.596711286439495e-05,0,0.0031622776601683794,5678,0,1
embt,3,5,5.257066165083515e-06,2.1438153527392436e-05,0,0.0031622776601683794,6110,0,1
embt,4,5,1.3592050637916665e-06,6.848256640865416e-06,0,0.0031622776601683794,6542,0,1
embt,5,5,4.6876867421028714e-07,2.7294351510257542e-06,0,0.0031622776601683794,6974,0,1
embt,6,5,2.1513134143141692e-07,1.2702131216809037e-06,0,0.0031622776601683794,7406,0,1
embt,7,5,1.3739083421841784e-07,6.688833443144153e-07,0,0.0031622776601683794,7838,0,1
embt,8,5,1.134635237505387e-07,3.9571027712147494e-07,0,0.0031622776601683794,8270,0,1
dg,1,4,0.0016099465226447728,0.0031718148310183806,0,0.0031622776601683794,3370,0,0
dg,2,4,0.0002128707826891595,0.0004802799968995405,0,0.0031622776601683794,3870,0,0
dg,3,4,5.32792869534112e-05,0.00013515670713325147,0,0.0031622776601683794,4370,0,0
dg,4,4,2.345554063480772e-05,5.5776550700488794e-05,0,0.0031622776601683794,4870,0,0
dg,5,4,1.7664368997630935e-05,3.2803513100132455e-05,0,0.0031622776601683794,5370,0,0
dg,6,4,1.6546134847457298e-05,2.5967954347873853e-05,0,0.0031622776601683794,5870,0,0
dg,7,4,1.6289328906437506e-05,2.3913105476874006e-05,0,0.0031622776601683794,6370,0,0
dg,8,4,1.6216346827980156e-05,2.3249042699462995e-05,0,0.0031622776601683794,6870,0,0
dg,1,4,0.0015064449619885548,0.0028133861799585504,0,0.0031622776601683794,9330,0,1
dg,2,4,0.00019353642175250842,0.00043529825178113227,0,0.0031622776601683794,10230,0,1
dg,3,4,4.4856188709250495e-05,0.0001229709919214769,0,0.0031622776601683794,11130,0,1
dg,4,4,1.43873817069854e-05,4.752041387611918e-05,0,0.0031622776601683794,12030,0,1
dg,5,4,5.685755415453241e-06,2.2187280173744183e-05,0,0.0031622776601683794,12930,0,1
dg,6,4,2.620063132405665e-06,1.1755061516360714e-05,0,0.0031622776601683794,13830,0,1
dg,7,4,1.3867152309979943e-06,6.824430889292118e-06,0,0.0031622776601683794,14730,0,1
dg,8,4,8.584494646392572e-07,4.255033627020412e-06,0,0.0031622776601683794,15630,0,1
dg,1,5,0.0004224148775955991,0.000976706139173566,0,0.0031622776601683794,4818,0,0
dg,2,5,3.622103184173562e-05,0.00010522144137317809,0,0.0031622776601683794,5538,0,0
dg,3,5,7.5580368365669595e-06,2.433046631792706e-05,0,0.0031622776601683794,6258,0,0
dg,4,5,4.03755758185216e-06,9.505108123391548e-06,0,0.0031622776601683794,6978,0,0
dg,5,5,3.5670862635917516e-06,6.0924160247579064e-06,0,0.0031622776601683794,7698,0,0
dg,6,5,3.4746425787039625e-06,5.256713362322412e-06,0,0.0031622776601683794,8418,0,0
dg,7,5,3.447421642289721e-06,5.020659682922048e-06,0,0.0031622776601683794,9138,0,0
dg,8,5,3.4371243145768625e-06,4.940220834214018e-06,0,0.0031622776601683794,9858,0,0
dg,1,5,0.0003584597306736686,0.0008584803377013117,0,0.0031622776601683794,13314,0,1
dg,2,5,2.996678579027586e-05,9.562322018220197e-05,0,0.0031622776601683794,14610,0,1
dg,3,5,5.182479305988532e-06,2.1330324628016536e-05,0,0.0031622776601683794,15906,0,1
dg,4,5,1.3469077564522872e-06,6.811471145012368e-06,0,0.0031622776601683794,17202,0,1
dg,5,5,4.6776416075516386e-07,2.7146177640325607e-06,0,0.0031622776601683794,18498,0,1
dg,6,5,2.1643632621717375e-07,1.2631973351842822e-06,0,0.0031622776601683794,19794,0,1
dg,7,5,1.3875487836561124e-07,6.650602332408814e-07,0,0.0031622776601683794,21090,0,1
dg,8,5,1.1441130734235192e-07,3.9340331147865277e-07,0,0.0031622776601683794,22386,0,1


==> results/example3.csv <==
method,hnr,p,l2error,dgerror,alpha,eps,ndof12,sigma
dg,1,2,0.013826251664878586,0.028614300656972118,0,0.0031622776601683794,9.0,0.9
dg,1,3,0.006025208072594906,0.010983104331615276,0,0.0031622776601683794,12.0,0.9
dg,1,4,0.0016417488012814205,0.0045331422718011445,0,0.0031622776601683794,15.0,0.9
dg,1,5,0.0006429268312431913,0.0020825626367274182,0,0.0031622776601683794,18.0,0.9
dg,1,6,0.00019466653265515522,0.0007709360844286075,0,0.0031622776601683794,21.0,0.9
dg,1,7,7.736371794568685e-05,0.0003009523169120392,0,0.0031622776601683794,24.0,0.9
dg,1,8,2.2159060523533284e-05,0.00012080533252161546,0,0.0031622776601683794,27.0,0.9
dg,1,9,1.0479220534351886e-05,5.020125512599822e-05,0,0.0031622776601683794,30.0,0.9
dg,1,10,3.989874470775622e-06,2.0539663771098552e-05,0,0.0031622776601683794,33.0,0.9
dg,1,11,2.1638044219661632e-06,7.722308386526595e-06,0,0.0031622776601683794,36.0,0.9
dg,1,12,1.23796121861751e-06,2.9292652686706136e-06,0,0.0031622776601683794,39.0,0.9
dg,1,13,5.223836069805455e-07,1.123148277862741e-06,0,0.0031622776601683794,42.0,0.9
dg,1,14,1.4659606145599509e-07,5.10327034552817e-07,0,0.0031622776601683794,45.0,0.9
dg,1,15,7.272150644230258e-08,1.7769823161679219e-07,0,0.0031622776601683794,48.0,0.9
dg,1,16,2.9566754950924616e-08,6.96263050821323e-08,0,0.0031622776601683794,51.0,0.9
dg,1,17,1.4932039542729218e-08,2.4005115155022384e-08,0,0.0031622776601683794,54.0,0.9
dg,1,18,2.4028743789083975e-09,1.0213668877295934e-08,0,0.0031622776601683794,57.0,0.9
dg,1,19,1.4061358757572448e-09,4.494873605673227e-09,0,0.0031622776601683794,60.0,0.9
dg,1,20,9.424233814516808e-10,1.821681032179609e-09,0,0.0031622776601683794,63.0,0.9
dg,1,2,0.01805837244176043,0.036962571853769104,0,0.0031622776601683794,9.0,0.72
dg,1,3,0.009199750591091786,0.018265095376528817,0,0.0031622776601683794,12.0,0.72
dg,1,4,0.003612088383465686,0.008861256342456702,0,0.0031622776601683794,15.0,0.72
dg,1,5,0.001359517052102957,0.004385726118624996,0,0.0031622776601683794,18.0,0.72
dg,1,6,0.0005262380876587144,0.0020689134104716917,0,0.0031622776601683794,21.0,0.72
dg,1,7,0.00022442243300355107,0.0010125221556124852,0,0.0031622776601683794,24.0,0.72
dg,1,8,6.17797169081445e-05,0.0004701964139104398,0,0.0031622776601683794,27.0,0.72
dg,1,9,3.4347213118643015e-05,0.0002256742160774574,0,0.0031622776601683794,30.0,0.72
dg,1,10,2.4069027602493505e-05,0.00010427556378885545,0,0.0031622776601683794,33.0,0.72
dg,1,11,1.349686457603037e-05,4.967972718353949e-05,0,0.0031622776601683794,36.0,0.72
dg,1,12,9.424529205940278e-06,2.3138504344979745e-05,0,0.0031622776601683794,39.0,0.72
dg,1,13,4.891322990040704e-06,1.1007255712004122e-05,0,0.0031622776601683794,42.0,0.72
dg,1,14,1.7375322721729722e-06,4.617332873021402e-06,0,0.0031622776601683794,45.0,0.72
dg,1,15,8.882431881400653e-07,2.1793802198297604e-06,0,0.0031622776601683794,48.0,0.72
dg,1,16,5.253399701981749e-07,9.962875701517287e-07,0,0.0031622776601683794,51.0,0.72
dg,1,17,2.623847341462821e-07,4.7260490737360924e-07,0,0.0031622776601683794,54.0,0.72
dg,1,18,6.269071969304964e-08,1.7565179086227385e-07,0,0.0031622776601683794,57.0,0.72
dg,1,19,3.085570196681288e-08,8.203941562557e-08,0,0.0031622776601683794,60.0,0.72
dg,1,20,3.2663651656983e-08,4.510435638513105e-08,0,0.0031622776601683794,63.0,0.72
dg,1,2,0.021223056451490963,0.04915807638845329,0,0.0031622776601683794,9.0,0.54
dg,1,3,0.014042257617854133,0.03064085076552745,0,0.0031622776601683794,12.0,0.54
dg,1,4,0.0072176908490065575,0.018143134126525816,0,0.0031622776601683794,15.0,0.54
dg,1,5,0.0032415040222004963,0.010610758583596057,0,0.0031622776601683794,18.0,0.54
dg,1,6,0.0015564197143949812,0.0061309705358290195,0,0.0031622776601683794,21.0,0.54
dg,1,7,0.0008043759163478479,0.003569048702041261,0,0.0031622776601683794,24.0,0.54
dg,1,8,0.0002589100930505819,0.001984233722472044,0,0.0031622776601683794,27.0,0.54
dg,1,9,0.00017225626983705916,0.0011403943606686315,0,0.0031622776601683794,30.0,0.54
dg,1,10,0.00014609491176523472,0.0006326798154404524,0,0.0031622776601683794,33.0,0.54
dg,1,11,9.937544402684356e-05,0.0003613381398787421,0,0.0031622776601683794,36.0,0.54
dg,1,12,8.23785553385705e-05,0.00020197773056775445,0,0.0031622776601683794,39.0,0.54
dg,1,13,5.153332686010194e-05,0.00011546906433237289,0,0.0031622776601683794,42.0,0.54
dg,1,14,2.2247720987443026e-05,5.815339301422801e-05,0,0.0031622776601683794,45.0,0.54
dg,1,15,1.3715684215564734e-05,3.304910870697257e-05,0,0.0031622776601683794,48.0,0.54
dg,1,16,9.547989468409409e-06,1.806009788627747e-05,0,0.0031622776601683794,51.0,0.54
dg,1,17,5.725378077244345e-06,1.0292345551563396e-05,0,0.0031622776601683794,54.0,0.54
dg,1,18,1.7149344885394728e-06,4.612253228486075e-06,0,0.0031622776601683794,57.0,0.54
dg,1,19,1.0159956723723951e-06,2.5882800856689175e-06,0,0.0031622776601683794,60.0,0.54
dg,1,20,1.2087943254915218e-06,1.6808258210125164e-06,0,0.0031622776601683794,63.0,0.54
dg,2,2,0.013826251664878586,0.028614300656972118,0,0.0031622776601683794,9.0,0.9
dg,2,3,0.006025208072594906,0.010983104331615272,0,0.0031622776601683794,12.0,0.9
dg,2,4,0.0016417488012814205,0.004533142271801144,0,0.0031622776601683794,15.0,0.9
dg,2,5,0.0006429268312431914,0.002082562636727422,0,0.0031622776601683794,18.0,0.9
dg,2,6,0.0001946665326551554,0.0007709360844286091,0,0.0031622776601683794,21.0,0.9
dg,2,7,7.736371794568635e-05,0.00030095231691202993,0,0.0031622776601683794,24.0,0.9
dg,2,8,2.215906052353843e-05,0.00012080533252162955,0,0.0031622776601683794,27.0,0.9
dg,2,9,1.0479220534351227e-05,5.020125512600984e-05,0,0.0031622776601683794,30.0,0.9
dg,2,10,3.989874470774414e-06,2.0539663771102506e-05,0,0.0031622776601683794,33.0,0.9
dg,2,11,2.1638044219529317e-06,7.72230838653566e-06,0,0.0031622776601683794,36.0,0.9
dg,2,12,1.237961218617539e-06,2.929265268680418e-06,0,0.0031622776601683794,39.0,0.9
dg,2,13,5.223836069785438e-07,1.1231482778831009e-06,0,0.0031622776601683794,42.0,0.9
dg,2,14,1.4659606145528543e-07,5.103270345113764e-07,0,0.0031622776601683794,45.0,0.9
dg,2,15,7.272150644728671e-08,1.7769823162677944e-07,0,0.0031622776601683794,48.0,0.9
dg,2,16,2.9566754944785552e-08,6.962630508592056e-08,0,0.0031622776601683794,51.0,0.9
dg,2,17,1.4932039576045833e-08,2.4005115240565588e-08,0,0.0031622776601683794,54.0,0.9
dg,2,18,2.4028744291374484e-09,1.0213668895322684e-08,0,0.0031622776601683794,57.0,0.9
dg,2,19,1.4061358659743364e-09,4.494873536691234e-09,0,0.0031622776601683794,60.0,0.9
dg,2,20,9.4242337251827e-10,1.8216810514651226e-09,0,0.0031622776601683794,63.0,0.9
dg,2,2,0.01805837244176043,0.036962571853769104,0,0.0031622776601683794,9.0,0.72
dg,2,3,0.009199750591091786,0.018265095376528817,0,0.0031622776601683794,12.0,0.72
dg,2,4,0.003612088383465686,0.008861256342456703,0,0.0031622776601683794,15.0,0.72
dg,2,5,0.001359517052102958,0.004385726118625,0,0.0031622776601683794,18.0,0.72
dg,2,6,0.0005262380876587168,0.0020689134104716956,0,0.0031622776601683794,21.0,0.72
dg,2,7,0.00022442243300354938,0.0010125221556124733,0,0.0031622776601683794,24.0,0.72
dg,2,8,6.17797169081451e-05,0.0004701964139104265,0,0.0031622776601683794,27.0,0.72
dg,2,9,3.434721311864295e-05,0.00022567421607744276,0,0.0031622776601683794,30.0,0.72
dg,2,10,2.406902760249293e-05,0.00010427556378885387,0,0.0031622776601683794,33.0,0.72
dg,2,11,1.3496864576033007e-05,4.967972718352804e-05,0,0.0031622776601683794,36.0,0.72
dg,2,12,9.424529205934825e-06,2.313850434498842e-05,0,0.0031622776601683794,39.0,0.72
dg,2,13,4.891322990075363e-06,1.1007255711964635e-05,0,0.0031622776601683794,42.0,0.72
dg,2,14,1.737532272192296e-06,4.617332872973811e-06,0,0.0031622776601683794,45.0,0.72
dg,2,15,8.882431882353026e-07,2.1793802199216178e-06,0,0.0031622776601683794,48.0,0.72
dg,2,16,5.25339970195851e-07,9.962875701609167e-07,0,0.0031622776601683794,51.0,0.72
dg,2,17,2.623847341469846e-07,4.7260490731469677e-07,0,0.0031622776601683794,54.0,0.72
dg,2,18,6.269071974235566e-08,1.756517909044941e-07,0,0.0031622776601683794,57.0,0.72
dg,2,19,3.0855701960202415e-08,8.20394156482737e-08,0,0.0031622776601683794,60.0,0.72
dg,2,20,3.266365161044687e-08,4.510435638884779e-08,0,0.0031622776601683794,63.0,0.72
dg,2,2,0.021223056451490963,0.04915807638845329,0,0.0031622776601683794,9.0,0.54
dg,2,3,0.014042257617854133,0.030640850765527455,0,0.0031622776601683794,12.0,0.54
dg,2,4,0.0072176908490065575,0.018143134126525812,0,0.0031622776601683794,15.0,0.54
dg,2,5,0.0032415040222004998,0.010610758583596063,0,0.0031622776601683794,18.0,0.54
dg,2,6,0.0015564197143949812,0.006130970535829018,0,0.0031622776601683794,21.0,0.54
dg,2,7,0.0008043759163478487,0.003569048702041253,0,0.0031622776601683794,24.0,0.54
dg,2,8,0.0002589100930505813,0.00198423372247204,0,0.0031622776601683794,27.0,0.54
dg,2,9,0.00017225626983705727,0.0011403943606686274,0,0.0031622776601683794,30.0,0.54
dg,2,10,0.0001460949117652346,0.0006326798154404604,0,0.0031622776601683794,33.0,0.54
dg,2,11,9.937544402684169e-05,0.0003613381398787347,0,0.0031622776601683794,36.0,0.54
dg,2,12,8.237855533857052e-05,0.00020197773056775714,0,0.0031622776601683794,39.0,0.54
dg,2,13,5.153332686009732e-05,0.00011546906433239866,0,0.0031622776601683794,42.0,0.54
dg,2,14,2.2247720987439583e-05,5.815339301423869e-05,0,0.0031622776601683794,45.0,0.54
dg,2,15,1.3715684215374943e-05,3.3049108706796306e-05,0,0.0031622776601683794,48.0,0.54
dg,2,16,9.547989468409671e-06,1.8060097886311683e-05,0,0.0031622776601683794,51.0,0.54
dg,2,17,5.725378077225557e-06,1.0292345551530544e-05,0,0.0031622776601683794,54.0,0.54
dg,2,18,1.7149344884176203e-06,4.6122532285031715e-06,0,0.0031622776601683794,57.0,0.54
dg,2,19,1.01599567230769e-06,2.5882800855741197e-06,0,0.0031622776601683794,60.0,0.54
dg,2,20,1.2087943254285295e-06,1.680825820962737e-06,0,0.0031622776601683794,63.0,0.54
embt,1,2,0.013494723175207982,0.028610646828151034,0,0.0031622776601683794,7.3484692283495345,0.9
embt,1,3,0.006069474874372455,0.011270313880361213,0,0.0031622776601683794,8.48528137423857,0.9
embt,1,4,0.001803032648870245,0.005627945906970511,0,0.0031622776601683794,9.486832980505138,0.9
embt,1,5,0.000952816082182452,0.004707837728778251,0,0.0031622776601683794,10.392304845413264,0.9
embt,1,6,0.0008988271743477662,0.005032007443629477,0,0.0031622776601683794,11.224972160321824,0.9
embt,1,7,0.0008577450127624883,0.0049507599779358554,0,0.0031622776601683794,12.0,0.9
embt,1,8,0.000735698527361069,0.005066932077215707,0,0.0031622776601683794,12.727922061357855,0.9
embt,1,9,0.0007020543837386655,0.005496053353894628,0,0.0031622776601683794,13.416407864998739,0.9
embt,1,10,0.000735448611413247,0.005905487837262355,0,0.0031622776601683794,14.071247279470288,0.9
embt,1,11,0.0005836016865120726,0.005836618398920231,0,0.0031622776601683794,14.696938456699069,0.9
embt,1,12,0.0004425249632802714,0.005748016454332783,0,0.0031622776601683794,15.297058540778355,0.9
embt,1,13,0.0003582554856317584,0.00581891313592039,0,0.0031622776601683794,15.874507866387544,0.9
embt,1,14,0.0003291228754222925,0.005895002958675056,0,0.0031622776601683794,16.431676725154983,0.9
embt,1,15,0.000289513622402424,0.005837350476515476,0,0.0031622776601683794,16.97056274847714,0.9
embt,1,16,0.00024774024826139965,0.005660023506080577,0,0.0031622776601683794,17.4928556845359,0.9
embt,1,17,0.0001984055907936081,0.005568007540146813,0,0.0031622776601683794,18.0,0.9
embt,1,18,0.00017090821720913105,0.005514562224499322,0,0.0031622776601683794,18.49324200890693,0.9
embt,1,19,0.00015084314919783308,0.00542515742394507,0,0.0031622776601683794,18.973665961010276,0.9
embt,1,20,0.00012987275392079846,0.005250476217123136,0,0.0031622776601683794,19.44222209522358,0.9
embt,1,2,0.017914166575613677,0.03695514484868535,0,0.0031622776601683794,7.3484692283495345,0.72
embt,1,3,0.009225182405673408,0.018292513921417453,0,0.0031622776601683794,8.48528137423857,0.72
embt,1,4,0.003643329439031759,0.008975007991160418,0,0.0031622776601683794,9.486832980505138,0.72
embt,1,5,0.0013772636504981433,0.004634413396283629,0,0.0031622776601683794,10.392304845413264,0.72
embt,1,6,0.0005064710017853728,0.0025385456963112345,0,0.0031622776601683794,11.224972160321824,0.72
embt,1,7,0.00024016975836118514,0.0015889099736445273,0,0.0031622776601683794,12.0,0.72
embt,1,8,0.0001624826239155388,0.00122837741245035,0,0.0031622776601683794,12.727922061357855,0.72
embt,1,9,0.0001430772599938801,0.001134373337720744,0,0.0031622776601683794,13.416407864998739,0.72
embt,1,10,0.0001222085209789871,0.0010273921221858689,0,0.0031622776601683794,14.071247279470288,0.72
embt,1,11,7.516825955134421e-05,0.0008592927558852256,0,0.0031622776601683794,14.696938456699069,0.72
embt,1,12,4.870057729804892e-05,0.0007581117092583619,0,0.0031622776601683794,15.297058540778355,0.72
embt,1,13,3.906451791008541e-05,0.0006831744747967113,0,0.0031622776601683794,15.874507866387544,0.72
embt,1,14,3.13483445181381e-05,0.0006031251231963998,0,0.0031622776601683794,16.431676725154983,0.72
embt,1,15,2.1862526600712135e-05,0.0005104216645375387,0,0.0031622776601683794,16.97056274847714,0.72
embt,1,16,1.54291810440169e-05,0.0004403735981525246,0,0.0031622776601683794,17.4928556845359,0.72
embt,1,17,1.1319161065572795e-05,0.00038574691730482435,0,0.0031622776601683794,18.0,0.72
embt,1,18,9.001386656512398e-06,0.0003344145085766342,0,0.0031622776601683794,18.49324200890693,0.72
embt,1,19,6.608080572861513e-06,0.0002831583084966228,0,0.0031622776601683794,18.973665961010276,0.72
embt,1,20,4.590972604749141e-06,0.00024015966812820282,0,0.0031622776601683794,19.44222209522358,0.72
embt,1,2,0.0211989269891131,0.04915768953242923,0,0.0031622776601683794,7.3484692283495345,0.54
embt,1,3,0.014087006795431956,0.03063746724862605,0,0.0031622776601683794,8.48528137423857,0.54
embt,1,4,0.007243776413732503,0.01817570260205044,0,0.0031622776601683794,9.486832980505138,0.54
embt,1,5,0.0032411628059137005,0.010655405195679934,0,0.0031622776601683794,10.392304845413264,0.54
embt,1,6,0.0013013157287779216,0.006155381880327859,0,0.0031622776601683794,11.224972160321824,0.54
embt,1,7,0.0004849155661439134,0.0035792406805144027,0,0.0031622776601683794,12.0,0.54
embt,1,8,0.00018828640080531788,0.0020515820094500667,0,0.0031622776601683794,12.727922061357855,0.54
embt,1,9,0.00014476386846494724,0.0011889013387594992,0,0.0031622776601683794,13.416407864998739,0.54
embt,1,10,0.0001341029685330721,0.0006788479891153824,0,0.0031622776601683794,14.071247279470288,0.54
embt,1,11,9.593678921675266e-05,0.00039255804733991534,0,0.0031622776601683794,14.696938456699069,0.54
embt,1,12,6.32738462939268e-05,0.00022153660199943434,0,0.0031622776601683794,15.297058540778355,0.54
embt,1,13,4.111530969029687e-05,0.00012868922037677372,0,0.0031622776601683794,15.874507866387544,0.54
embt,1,14,2.3304685489864462e-05,7.275195634189337e-05,0,0.0031622776601683794,16.431676725154983,0.54
embt,1,15,1.4496837183266115e-05,4.249502802252979e-05,0,0.0031622776601683794,16.97056274847714,0.54
embt,1,16,9.73829275849161e-06,2.4918878403722113e-05,0,0.0031622776601683794,17.4928556845359,0.54
embt,1,17,5.851782171305367e-06,1.4965224523400756e-05,0,0.0031622776601683794,18.0,0.54
embt,1,18,2.7931209791409844e-06,8.660750948165422e-06,0,0.0031622776601683794,18.49324200890693,0.54
embt,1,19,1.6531399165714665e-06,5.359552969785236e-06,0,0.0031622776601683794,18.973665961010276,0.54
embt,1,20,1.0771083645493306e-06,3.406831050437936e-06,0,0.0031622776601683794,19.44222209522358,0.54
embt,2,2,0.013490043227263078,0.028556430107455864,0,0.0031622776601683794,7.874007874011811,0.9
embt,2,3,0.006050526011058595,0.010980161311592667,0,0.0031622776601683794,9.38083151964686,0.9
embt,2,4,0.0016308556872596555,0.004575777660535433,0,0.0031622776601683794,10.677078252031311,0.9
embt,2,5,0.0006497933062035827,0.0020940571979477414,0,0.0031622776601683794,11.832159566199232,0.9
embt,2,6,0.0001745891916498328,0.000774420691616371,0,0.0031622776601683794,12.884098726725126,0.9
embt,2,7,5.668124730621613e-05,0.0003006479348358461,0,0.0031622776601683794,13.856406460551018,0.9
embt,2,8,1.9855507320423344e-05,0.00012487209803963267,0,0.0031622776601683794,14.7648230602334,0.9
embt,2,9,9.998498270944268e-06,5.209398260937204e-05,0,0.0031622776601683794,15.620499351813308,0.9
embt,2,10,3.5262569702804255e-06,2.1488884280749985e-05,0,0.0031622776601683794,16.431676725154983,0.9
embt,2,11,1.974194626829198e-06,8.213915463429485e-06,0,0.0031622776601683794,17.204650534085253,0.9
embt,2,12,1.0160025330366525e-06,3.1068164865211124e-06,0,0.0031622776601683794,17.944358444926362,0.9
embt,2,13,3.548232866547917e-07,1.1694211320890005e-06,0,0.0031622776601683794,18.65475810617763,0.9
embt,2,14,1.357563319931668e-07,5.718238673446446e-07,0,0.0031622776601683794,19.339079605813716,0.9
embt,2,15,6.548014793941542e-08,1.9101424830653746e-07,0,0.0031622776601683794,20.0,0.9
embt,2,16,2.4105462243903053e-08,7.977346918714354e-08,0,0.0031622776601683794,20.639767440550294,0.9
embt,2,17,1.4218547698834464e-08,2.8321656445180572e-08,0,0.0031622776601683794,21.2602916254693,0.9
embt,2,18,2.4679566841567554e-09,1.1932555312237456e-08,0,0.0031622776601683794,21.863211109075447,0.9
embt,2,19,1.5403946949826487e-09,5.406532802842286e-09,0,0.0031622776601683794,22.44994432064365,0.9
embt,2,20,7.136588446475321e-10,1.942215974354028e-09,0,0.0031622776601683794,23.021728866442675,0.9
embt,2,2,0.017913344452511814,0.0369450104240623,0,0.0031622776601683794,7.874007874011811,0.72
embt,2,3,0.009228831652756867,0.01825953168113705,0,0.0031622776601683794,9.38083151964686,0.72
embt,2,4,0.00362814256529431,0.008884958297586903,0,0.0031622776601683794,10.677078252031311,0.72
embt,2,5,0.0013675679545967691,0.004405559316089494,0,0.0031622776601683794,11.832159566199232,0.72
embt,2,6,0.00044517199102689684,0.002077922084097765,0,0.0031622776601683794,12.884098726725126,0.72
embt,2,7,0.00013164497242678657,0.0010146042307374917,0,0.0031622776601683794,13.856406460551018,0.72
embt,2,8,4.486030480165847e-05,0.00048530135064915375,0,0.0031622776601683794,14.7648230602334,0.72
embt,2,9,2.848658442591188e-05,0.00023424416388070262,0,0.0031622776601683794,15.620499351813308,0.72
embt,2,10,2.166384371281665e-05,0.00011104934175856841,0,0.0031622776601683794,16.431676725154983,0.72
embt,2,11,1.2639482220979233e-05,5.334706146448291e-05,0,0.0031622776601683794,17.204650534085253,0.72
embt,2,12,6.9984619350850985e-06,2.4893101198165235e-05,0,0.0031622776601683794,17.944358444926362,0.72
embt,2,13,3.697722248547641e-06,1.1849977684192183e-05,0,0.0031622776601683794,18.65475810617763,0.72
embt,2,14,1.68452890912994e-06,5.465737605249564e-06,0,0.0031622776601683794,19.339079605813716,0.72
embt,2,15,8.55551389183115e-07,2.585407082097273e-06,0,0.0031622776601683794,20.0,0.72
embt,2,16,4.940024479009795e-07,1.2189727055473708e-06,0,0.0031622776601683794,20.639767440550294,0.72
embt,2,17,2.4404896388651206e-07,5.767149000182525e-07,0,0.0031622776601683794,21.2602916254693,0.72
embt,2,18,9.047219148108888e-08,2.548724932023172e-07,0,0.0031622776601683794,21.863211109075447,0.72
embt,2,19,4.3673123684243716e-08,1.1997487463781653e-07,0,0.0031622776601683794,22.44994432064365,0.72
embt,2,20,2.55074633257026e-08,5.67180953841646e-08,0,0.0031622776601683794,23.021728866442675,0.72
embt,2,2,0.021198877288578354,0.049156632808828864,0,0.0031622776601683794,7.874007874011811,0.54
embt,2,3,0.014088614035561406,0.03063586501141329,0,0.0031622776601683794,9.38083151964686,0.54
embt,2,4,0.0072425994078338845,0.018172547237033078,0,0.0031622776601683794,10.677078252031311,0.54
embt,2,5,0.0032415009386631815,0.010650884034776124,0,0.0031622776601683794,11.832159566199232,0.54
embt,2,6,0.0013006813920205505,0.006149965565854921,0,0.0031622776601683794,12.884098726725126,0.54
embt,2,7,0.0004845388243057666,0.003575359809269823,0,0.0031622776601683794,13.856406460551018,0.54
embt,2,8,0.00018768441255639576,0.002047207212411805,0,0.0031622776601683794,14.7648230602334,0.54
embt,2,9,0.00014428400104415554,0.0011837510045607418,0,0.0031622776601683794,15.620499351813308,0.54
embt,2,10,0.00013385124306328496,0.0006742230370939652,0,0.0031622776601683794,16.431676725154983,0.54
embt,2,11,9.547803542597846e-05,0.000388491497901366,0,0.0031622776601683794,17.204650534085253,0.54
embt,2,12,6.349160342709192e-05,0.00021799908540687444,0,0.0031622776601683794,17.944358444926362,0.54
embt,2,13,4.099687402258056e-05,0.00012502360297035202,0,0.0031622776601683794,18.65475810617763,0.54
embt,2,14,2.332275240554558e-05,6.959643960257299e-05,0,0.0031622776601683794,19.339079605813716,0.54
embt,2,15,1.4431971597354217e-05,3.979698106394093e-05,0,0.0031622776601683794,20.0,0.54
embt,2,16,9.763307208782426e-06,2.2576840672697168e-05,0,0.0031622776601683794,20.639767440550294,0.54
embt,2,17,5.837655793094981e-06,1.2893823242255309e-05,0,0.0031622776601683794,21.2602916254693,0.54
embt,2,18,2.7982012312295e-06,6.903766486379612e-06,0,0.0031622776601683794,21.863211109075447,0.54
embt,2,19,1.6444434000378698e-06,3.9234295964524865e-06,0,0.0031622776601683794,22.44994432064365,0.54
embt,2,20,1.0786104426334666e-06,2.218098895335391e-06,0,0.0031622776601683794,23.021728866442675,0.54


==> results/example4h.csv <==
method,h,p,l2error,l2eoc,ndof,ndof12,ndof13
embt,1,1,0.009742307282065748,inf,144,12.0,5.241482788417793
embt,2,2,0.003500580916896159,-0.014215958970804845,216,14.696938456699069,5.999999999999999
embt,3,3,0.0007736337497777907,-0.020966467220323325,288,16.97056274847714,6.603854497789253
embt,4,4,0.00021590569121847524,-0.01772578989565023,360,18.973665961010276,7.113786608980125
embt,5,5,0.0001079628440954599,-0.009625757858803654,432,20.784609690826528,7.559526299369238
embt,6,6,2.257230223484636e-05,-0.021736993638157877,504,22.44994432064365,7.958114415792783
embt,7,7,5.135457431905868e-06,-0.020563259294827673,576,24.0,8.320335292207616
embt,8,8,8.448095795216591e-07,-0.025066846490286444,648,25.45584412271571,8.653497421844449
dg,1,1,0.00974230728206555,inf,144,12.0,5.241482788417793
dg,2,2,0.0018140379420585715,-0.009338459495350214,324,18.0,6.868285455319991
dg,3,3,0.000617233442612522,-0.00427802874314864,576,24.0,8.320335292207616
dg,4,4,8.661158259206727e-05,-0.006061153545127322,900,30.0,9.654893846056297
dg,5,5,1.903393930057023e-05,-0.003826287601404867,1296,36.0,10.902723556992836
dg,6,6,2.1597344393909277e-06,-0.004650082041097308,1764,42.0,12.082761235960547
dg,7,7,1.059510346672105e-06,-0.0013188488983610224,2304,48.0,13.207708995578505
dg,8,8,1.7017158007205078e-07,-0.0029881616351014008,2916,54.0,14.286609467713793


==> results/example4hp.csv <==
method,h,p,l2error,l2eoc,dgerror,dgeoc,ndof,ndof12,ndof13
embt,1,1,0.03159088447346919,-inf,1,1,16,4.0,2.5198420997897464
embt,2,2,0.02240074700556572,2.159022002812841,1,1,22,4.69041575982343,2.802039330655387
embt,3,3,0.004670714881483257,2.225750497836656,1,1,90,9.486832980505138,4.481404746557164
embt,4,4,0.0011298277680636896,9.330663186625145,1,1,122,11.045361017187261,4.9596756638423
embt,5,5,0.0007022421915381643,4.083106131819748,1,1,154,12.409673645990857,5.3601084109653625
embt,6,7,1.2517934368481352e-05,7.164063289454693,1,1,474,21.77154105707724,7.796974500505972
embt,8,8,4.542749969895301e-06,14.335873848698956,1,1,546,23.366642891095847,8.173302025563112
embt,9,9,1.121291696405896e-06,22.58911894108945,1,1,618,24.859605789312106,8.517840268993503
dg,1,1,0.03521626722640146,-inf,1,1,16,4.0,2.5198420997897464
dg,2,2,0.027539125222579952,0.7435771041397627,1,1,31,5.5677643628300215,3.1413806523913927
dg,3,3,0.0016707037945447617,3.888902417500662,1,1,131,11.445523142259598,5.0787530781327
dg,4,4,0.00032638654126029664,5.508585840569799,1,1,237,15.394804318340652,6.188462762136203
dg,5,5,7.276662296474041e-05,6.54145389162342,1,1,375,19.364916731037084,7.211247851537041
dg,6,7,1.6261545513610747e-06,5.3067070234724305,1,1,1571,39.63584236521283,11.624975912386978
dg,8,8,7.553626049601813e-07,5.4548326580133795,1,1,2081,45.617978911828175,12.767053944429666
dg,9,9,2.1670983754103785e-07,10.126638300071372,1,1,2663,51.60426338976267,13.860866760023479

